Hydrodynamic instabilities in long-term three-dimensional simulations of neutrino-driven supernovae of 13 red supergiant progenitors

We present long-term three-dimensional (3D) simulations of Type-IIP supernovae (SNe) for 13 non-rotating, single-star, red-supergiant (RSG) progenitors with zero-age-main-sequence masses between 12.5 M$_{\odot}$ and 27.3 M$_{\odot}$. The explosions were modelled with a parametric treatment of neutrino heating to obtain defined energies, ${}^{56}$Ni yields, and neutron-star properties in agreement with previous results. Our 3D SN models were evolved from core bounce until 10 days to study how the large-scale mixing of chemical elements depends on the progenitor structure. Rayleigh-Taylor instabilities (RTIs), which grow at the (C+O)/He and He/H interfaces and interact with the reverse shock forming after the SN shock has passed the He/H interface, play a crucial role in the outward mixing of ${}^{56}$Ni into the hydrogen envelope. We find most extreme ${}^{56}$Ni mixing and the highest maximum ${}^{56}$Ni velocities in lower-mass (LM) explosions despite lower explosion energies, and the weakest ${}^{56}$Ni mixing in the 3D explosions of the most massive RSGs. The efficiency of radial ${}^{56}$Ni mixing anti-correlates linearly with the helium-core mass and correlates positively with the magnitude of a local maximum of $\rho r^3$ in the helium shell. This maximum causes shock deceleration and therefore facilitates high growth factors of RTI at the (C+O)/He interface in the LM explosions. Therefore fast-moving ${}^{56}$Ni created by the asymmetric neutrino-heating mechanism is carried into the ubiquitous RT-unstable region near the He/H interface and ultimately far into the envelopes of the exploding RSGs. Our correlations may aid improving mixing prescriptions in 1D SN models and deducing progenitor structures from observed SN properties..

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
